XFED: Non-Collusive Model Poisoning Attack Against Byzantine-Robust Federated Classifiers

Model poisoning attacks pose a significant security threat to Federated Learning (FL). Most existing model poisoning attacks rely on collusion, requiring adversarial clients to coordinate by exchanging local benign models and synchronizing the generation of their poisoned updates. However, sustaining such coordination is increasingly impractical in real-world FL deployments, as it effectively requires botnet-like control over many devices. This approach is costly to maintain and highly vulnerable to detection. This context raises a fundamental question: Can model poisoning attacks remain effective without any communication between attackers? To address this challenge, we introduce and formalize the \textbf{non-collusive attack model}, in which all compromised clients share a common adversarial objective but operate independently. Under this model, each attacker generates its malicious update without communicating with other adversaries, accessing other clients' updates, or relying on any knowledge of server-side defenses. To demonstrate the feasibility of this threat model, we propose \textbf{XFED}, the first aggregation-agnostic, non-collusive model poisoning attack. Our empirical evaluation across six benchmark datasets shows that XFED bypasses eight state-of-the-art defenses and outperforms six existing model poisoning attacks. These findings indicate that FL systems are substantially less secure than previously believed and underscore the urgent need for more robust and practical defense mechanisms.

==> EMNIST_xfed_unit.csv <==
Collab Percentage,Clipped Clustering,SignGuard
0,31.53,41.37
25,47.9,39.32
50,48.24,44.22
75,58.55,52.78
100,64.08,69.53


==> MNIST-CC.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,2.61,5.81,3.98,1.85,2.26,,2.57,2.94
2,5.61,3.52,3.867,2.45,3.22,,2.88,2.99
3,7.91,4.39,3.754,3.05,4.18,,3.24,3
4,8.7,4.55,3.64,3.66,5.14,,3.9,3.15
5,14.99,2.7,3.52,4.26,7.06,,4.56,3.32
6,17.24,5,3.41,4.87,7.98,,4.22,3.35
7,29.66,5.76,3.3,5.47,8.9,,3.88,3.52
8,34.02,4.79,3.18,6.07,9.82,,3.54,3.65
9,55.6,5.65,3.07,6.68,10.74,,3.2,3.85
10,60.33,5.54,2.85,7.89,11.67,,2.86,4.1
11,51.91,4.93,2.897,8.45,12.81,,2.98,4.25
12,56.95,5.62,2.944,9.01,13.96,,3.11,4.35
13,67.77,6.09,2.991,9.57,15.11,,3.24,4.85
14,70.2,5.95,3.038,10.13,16.26,,3.37,5
15,71.15,5.64,3.08,10.69,17.41,,3.5,5.41
16,71.31,6.94,3.13,11.25,18.64,,3.72,5.42
17,74.39,7.45,3.17,11.81,19.87,,3.94,5.55
18,80.89,10.39,3.22,12.37,21.1,,4.17,5.57
19,79.5,12.56,3.27,12.93,22.3,,4.39,5.59
20,80.1,13.13,3.32,13.49,23.57,,4.62,5.6
21,83.21,14.26,3.28,13.6,24.92,,4.35,5.62
22,81.43,18.01,3.25,13.71,26.27,,4.08,5.64
23,84.25,23.91,3.22,13.82,27.62,,3.81,5.66
24,86.19,28.46,3.19,13.94,28.97,,3.54,5.68
25,84.24,31.31,3.16,14.05,30.33,,3.27,5.7
26,85.08,33.78,3.13,14.16,33.25,,3.34,5.81
27,85.35,35.57,3.1,14.28,36.18,,3.42,5.85
28,85.07,40.65,3.07,14.39,39.11,,3.49,6
29,85.99,44.78,3.04,14.5,42.04,,3.57,6.15
30,85.44,48.21,3.01,14.62,44.97,,3.65,6.22


==> MNIST-FLAME.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,7.83,2.11,2.22,3.28,6.13,,4.5,2.51
2,8.06,2.83,2.5,4.48,7.45,,4.87,2.55
3,8.76,3.03,2.67,6.04,8.35,,4.99,2.75
4,11.73,3.08,2.8,6.63,9.5,,5,2.82
5,27.3,3.1,2.84,7.51,10.01,,5.5,2.91
6,40.83,3.1,3.01,7.55,11.45,,5.8,2.92
7,49.48,3.1,3.01,7.58,12.22,,5.78,2.93
8,55.85,3.11,3.088,7.87,13.67,,5.98,2.95
9,59.36,3.16,3.12,7.99,14.88,,6.12,2.97
10,62.42,3.17,3.156,9.53,15.45,,6.46,3.03
11,66.67,3.17,3.2,11.1,16.66,,6.42,3.1
12,67.35,3.17,3.21,12.11,17.88,,6.45,3.23
13,75.33,3.2,3.22,12.26,20.55,,6.78,3.33
14,76.11,3.26,3.25,12.95,23.33,,6.99,3.44
15,76.75,3.29,3.27,13.28,27.94,,5.72,3.52
16,77.2,3.31,3.28,14.44,28.99,,5.8,3.53
17,77.2,3.32,3.29,14.56,29.56,,7.3,3.533
18,78.84,3.32,3.32,14.62,30.56,,8.95,3.54
19,78.87,3.36,3.33,14.67,32.78,,9.35,3.55
20,79.24,3.38,3.44,14.93,34.07,,11.34,3.56
21,79.71,3.39,3.45,19.59,40.33,,11.32,3.62
22,80.93,3.45,3.61,21.01,45.56,,10.22,3.75
23,81.18,3.5,3.74,22.14,46.55,,10.56,4.25
24,81.18,3.58,3.75,24.8,50.22,,10.34,4.85
25,81.32,3.82,3.77,28.35,52.24,,10.12,5.09
26,81.48,4.18,4,33.44,53.45,,11.25,5.1
27,81.84,4.52,4.06,33.46,53.47,,11.67,5.25
28,81.92,4.8,4.21,33.47,53.49,,11.92,5.35
29,83.53,4.91,4.37,34.16,54.77,,12.35,5.45
30,83.53,5.05,4.68,34.17,54.81,,12.65,5.77


==> MNIST-FLTrust.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,
1,5.99,1.37,3.23,3.42,6.36,N/A,2.52,4.44
2,6,1.93,3.23,3.8,6.23,N/A,2.83,4.52
3,6.02,2.61,3.23,4.18,6.11,N/A,3.12,4.53
4,6.03,2.78,3.4,4.56,5.98,N/A,3.6,4.62
5,6.05,2.84,3.43,4.95,5.74,N/A,3.57,4.71
6,6.19,2.87,3.57,5.33,5.76,N/A,3.5,4.75
7,6.26,3.33,3.7,5.71,5.79,N/A,4.12,4.82
8,6.26,3.47,3.72,6.1,5.82,N/A,4.56,5.2
9,6.26,3.84,3.9,6.48,5.85,N/A,5.93,5.75
10,6.31,4.32,3.96,7.25,5.88,N/A,6.15,6.59
11,6.31,4.36,4.03,7.35,6.15,N/A,6.14,6.62
12,6.34,4.45,4.23,7.45,6.42,N/A,6.3,6.63
13,6.34,4.66,4.24,7.55,6.7,N/A,6.48,6.75
14,6.38,4.75,4.35,7.65,6.97,N/A,6.78,6.85
15,6.41,5.67,4.5,7.75,7.25,N/A,7.05,6.9
16,6.41,5.81,4.57,7.85,7.39,N/A,7.12,7
17,6.48,5.82,4.677,7.95,7.54,N/A,7.15,7.1
18,6.49,6.1,4.76,8.05,7.69,N/A,7.31,7.15
19,6.52,6.5,4.91,8.15,7.84,N/A,7.4,7.152
20,7.35,6.52,4.98,8.2,8.25,N/A,7.4,7.2
21,7.36,6.74,5.03,8.28,8.08,N/A,8.31,7.25
22,7.38,6.85,5.24,8.31,8.17,N/A,9.15,7.3
23,7.45,7.08,5.3,8.35,8.26,N/A,9.51,7.32
24,7.59,7.41,5.3,8.38,8.35,N/A,10.18,7.45
25,7.88,7.82,5.5,8.42,8.45,N/A,11.02,7.5
26,7.89,7.99,5.58,8.45,8.63,N/A,11.23,7.51
27,7.95,8.55,5.61,8.48,8.81,N/A,10.89,7.53
28,7.96,9.22,5.91,8.52,8.99,N/A,11.21,7.63
29,7.97,10.12,5.93,8.55,9.17,N/A,11.03,7.75
30,8,14.33,6.23,8.59,9.35,N/A,10.75,8

==> MNIST-FoolsGold.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,
1,81.67,90.8,86.91,2.78,3.88,N/A,1.44,86.22
2,76.19,90.26,78.5,2.94,3.8,N/A,1.53,89.48
3,70.71,89.72,70.1,3.11,3.73,N/A,1.63,83.21
4,65.23,89.18,61.69,3.27,3.65,N/A,1.73,76.58
5,59.75,88.64,53.29,3.44,3.58,N/A,1.83,5.81
6,54.28,88.1,44.89,3.61,3.51,N/A,1.93,6.87
7,48.8,87.56,36.48,3.77,3.43,N/A,2.02,3.69
8,43.32,87.02,28.08,3.94,3.36,N/A,2.12,5.46
9,37.84,86.48,19.67,4.1,3.28,N/A,2.22,4.34
10,26.89,85.41,2.87,4.44,3.14,N/A,2.42,3.45
11,28.21,80.66,3.01,4.48,3.19,N/A,2.42,6.92
12,29.53,75.91,3.16,4.53,3.25,N/A,2.43,6.71
13,30.85,71.16,3.31,4.58,3.31,N/A,2.44,4.59
14,32.17,66.41,3.46,4.62,3.36,N/A,2.448,4.81
15,33.5,61.66,3.61,4.67,3.42,N/A,2.455,4.74
16,34.52,56.91,3.76,4.72,3.48,N/A,2.462,4.16
17,36.14,47.41,3.91,4.76,3.53,N/A,2.469,4.81
18,37.46,42.66,4.06,4.81,3.59,N/A,2.476,5.82
19,38.78,37.27,4.21,4.86,3.65,N/A,2.483,3.1
20,36.11,35.91,4.36,4.48,3.56,N/A,2.49,3.38
21,36.61,32.61,18.22,4.53,3.58,N/A,2.79,4.27
22,37.11,27.31,19.67,4.58,3.59,N/A,3.09,5.97
23,37.46,32.01,28.08,4.62,3.61,N/A,3.39,6.63
24,37.61,46.71,36.48,4.67,3.65,N/A,3.69,3.79
25,38.11,51.41,44.89,4.68,3.65,N/A,3.99,3.18
26,38.61,66.11,53.29,4.72,3.66,N/A,4.29,6.42
27,38.78,70.81,61.69,4.76,3.71,N/A,4.59,4.84
28,39.11,75.51,70.1,4.81,3.73,N/A,4.89,5.42
29,39.61,80.21,70.2,4.86,3.8,N/A,5.19,3.31
30,40.11,84.91,70.52,5.22,3.95,N/A,5.49,3.91

==> MNIST-FreqFred.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.75,1.86,3.832,6.83,5.1,,2.3,4.39
2,9.56,2.04,3.854,7.16,5.9,,2.5,4.39
3,12.25,2.2,3.938,7.49,6.88,,3.67,4.4
4,26.66,2.23,4.022,7.83,7.55,,4.26,4.5
5,28.91,2.38,4.106,8.16,9.25,,5.003,4.66
6,40.88,2.64,4.19,8.5,10.56,,5.09,4.68
7,50.89,2.78,4.274,8.83,12.99,,5.12,4.82
8,54.44,3.03,4.442,9.16,13.45,,5.13,4.98
9,57.66,3.2,4.526,9.5,16.98,,5.19,5
10,60.56,3.57,4.61,10.17,18.06,,5.2,5.84
11,65.08,3.71,4.9,10.76,20.2,,6.89,5.85
12,67.44,4,5.045,11.36,21.78,,7.45,5.89
13,69.91,4.04,5.19,11.96,21.99,,8.98,5.92
14,71.38,4.06,5.335,12.55,22.14,,9.12,5.95
15,75.65,4.31,5.48,13.15,22.27,,9.48,6
16,76.04,4.59,5.625,13.75,25.89,,9.5,6.12
17,77.83,5.18,5.65,14.34,28.43,,9.54,6.25
18,79.91,5.88,5.67,14.94,30.23,,9.6,6.33
19,80.21,5.93,5.68,15.54,32.78,,9.667,6.52
20,80.87,5.95,5.72,16.14,35.18,,9.69,6.79
21,81.25,5.98,5.77,17.067,37.88,,10.23,6.82
22,81.41,6.92,5.8,17.994,38.9,,11.67,6.99
23,81.47,7.696,5.81,18.921,40.55,,12.3,7
24,81.78,8.47,5.822,19.848,45.55,,12.99,7.32
25,82.48,9.24,5.915,20.775,47.97,,13.04,7.51
26,82.99,9.87,-82.438,21.7,48.66,,15.7,7.62
27,83.1,10.59,6.164,22.62,49.67,,18.9,7.63
28,84.04,11.3,6.506,23.55,50.33,,20.2,7.85
29,84.32,12.02,6.848,24.48,51.67,,22.67,8
30,84.52,12.74,7.19,25.41,52.46,,24.04,8.25


==> MNIST-Krum.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.72,3.11,5.61,5.54,4.58,2.53,3.58,2.77
2,5.87,3.52,5.52,5.83,4.67,3.23,3.85,2.78
3,6.03,3.93,5.44,6.12,4.98,4.23,3.92,2.99
4,6.18,4.34,5.36,6.41,5.33,4.3,4.12,3.24
5,6.5,4.62,5.28,6.7,5.41,5.71,4.3,3.26
6,7.04,4.9,4.94,6.99,5.65,5.67,4.29,3.33
7,7.58,5.18,4.68,7.28,6.59,5.63,4.28,3.52
8,8.12,5.2,4.42,7.57,6.66,5.6,4.27,3.89
9,8.66,5.23,4.16,7.86,7.21,5.56,4.26,4
10,9.2,5.26,3.91,8.45,7.25,5.53,4.26,4.15
11,9.21,5.93,3.86,8.41,7.63,6.12,4.31,4.24
12,9.22,6.6,3.81,8.38,7.92,6.71,4.37,4.25
13,9.23,7.28,3.77,8.34,7.822,7.31,4.42,4.33
14,9.24,7.58,3.72,8.31,8,7.9,4.48,4.45
15,9.25,7.89,3.68,8.28,8,8.5,4.54,4.54
16,9.9,8.2,4.06,8.24,8,9.18,5.16,4.56
17,10.55,8.43,4.44,8.21,8.35,9.86,5.79,4.58
18,11.2,8.66,4.82,8.17,8.51,10.54,6.42,4.6
19,11.85,8.9,5.2,8.14,8.79,11.22,7.05,4.62
20,12.5,9.34,5.58,10.32,9.08,11.91,7.68,4.69
21,13.58,9.78,6.5,10.35,9.78,12.03,7.75,4.72
22,14.66,10.22,7.43,10.36,11.01,12.15,7.82,10.22
23,15.75,10.26,8.36,10.38,13.54,12.27,7.89,12.52
24,16.83,10.3,9.29,10.75,15.23,12.39,7.96,17.22
25,17.92,10.34,10.22,10.86,18.68,12.52,8.04,35.22
26,22.25,12.5,11.2,11.41,20.45,13.24,8.23,40.25
27,30.45,15.17,12.19,11.96,24.75,13.97,8.42,42.22
28,42.47,21.49,13.18,12.51,26.53,14.7,8.62,45.65
29,45.92,23.56,14.17,13.06,30.12,15.43,8.81,48.56
30,50.25,25.27,15.16,13.61,33.1,16.16,9.01,50.02


==> MNIST-MEDIAN.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,4.9,3.58,2.82,3.77,3.25,2.01,2.15,3.22
2,4.82,3.65,3.47,4.09,3.99,2.23,2.45,3.75
3,3.84,7.24,4.12,4.41,4.24,2.4,2.66,4
4,7.68,4.53,4.78,4.73,5.2,2.55,3,4.15
5,4.52,6.32,6.09,5.05,6.11,2.69,3.65,4.22
6,5.29,4.65,5.66,5.37,6.05,2.7,3.73,4.33
7,7,6.25,5.23,5.69,6.3,2.7,3.82,4.85
8,6.79,6.1,4.81,6.01,6.15,2.69,3.91,4.99
9,7.12,9.02,4.38,6.33,6.15,2.8,4.1,5
10,7.78,6.86,3.96,6.97,6.32,3.01,4.19,5.25
11,7.38,9.71,4.13,7.52,6.35,3.1,4.34,5.28
12,8.91,8.81,4.3,8.07,6.38,3.15,4.55,5.66
13,9.17,7.71,4.48,8.62,6.3,3.6,4.67,5.89
14,8.38,9.41,4.65,9.18,6.4,4.01,4.72,6
15,9.37,10.51,4.83,9.73,6.53,4.19,4.81,6.5
16,10.03,9.6,4.89,10.28,7.34,4.23,5.11,6.85
17,10.25,9.75,4.95,10.84,8.73,5.56,5.35,7.58
18,11.15,12.05,5.02,11.39,9.23,6.63,5.88,7.35
19,12.07,11.26,5.08,11.94,10.37,7.13,7.11,8.22
20,12.21,13.73,5.15,12.5,11.43,8.28,8,8.28
21,13.42,15.09,4.85,13.24,11.3,8.38,8.1,8.55
22,15.82,14.32,4.56,13.98,11.45,8.86,8.83,9.25
23,14.51,13.2,4.27,14.73,11.5,8.91,8.92,10.22
24,14.84,14.56,3.98,15.47,11.62,9.16,9.56,11.55
25,16.87,18.9,3.69,16.22,11.64,9.51,9.95,12.88
26,15.33,16.93,3.91,16.96,11.62,9.64,10.78,13.25
27,16.44,15.31,4.14,17.7,14.21,11.5,15.45,15.78
28,16.93,17.87,4.37,18.45,13.98,13.78,17.34,16.22
29,22.94,19.94,4.6,19.19,13.3,16.14,18.22,17.22
30,19.72,21.88,4.83,19.94,13.257,18.37,20.86,18.55


==> MNIST-Mean.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,7,5.39,8.680156562,2.5,3.83,11,1.5,4.22
2,12.29,7.53,11.7066696,3.18,4.98,13.29,1.74,7.55
3,12.64,9.96,14.24082355,3.86,5.5,16.64,1.98,8.99
4,18.54,10.76,17.74098587,4.54,6.42,20.54,2.22,12.22
5,24.67,11.86,26.39452545,5.9,7.22,27.67,2.71,18.55
6,34.24,13.42,33.59486145,6.09,8.04,35.24,2.75,25.85
7,35.63,15.58,34.35721219,6.28,8.42,36.63,2.8,27.85
8,51.51,21.09,49.76785072,6.47,9.19,53.51,2.85,40.88
9,56.64,23.7,57.18635798,6.66,9.66,58.64,2.9,50.33
10,71.6,22.41,71.12376959,6.86,10.72,72.6,2.95,55.63
11,54.87,22.37,55.72129697,7.19,10.85,56.87,3.3,55.63
12,67.49,27.27,66.18018988,7.52,11.21,67.49,3.66,60.22
13,65.98,30.79,67.47338697,7.85,11.9,69.98,4.02,60.23
14,71.83,28.93,70.56126329,8.18,11.96,73.83,4.38,62.58
15,72.46,28.6,74.36957065,8.52,12.23,76.46,4.74,65.85
16,76.14,29.48,76.59288492,8.69,13.71,78.14,4.78,68.98
17,80.75,30.67,80.68520609,8.86,14.32,81.75,4.83,70.23
18,80.94,31.68,79.23515365,9.04,15.62,82.94,4.88,72.55
19,88.27,31.02,86.71494306,9.21,16.05,88.27,4.93,80.22
20,83.43,29.42,85.26528112,9.39,17.7,87.43,4.98,83.62
21,83.75,36.84,84.87728742,9.98,20.88,88.75,5.23,83.33
22,79.65,47.67,79.84247398,10.57,20.9,82.65,5.49,83.55
23,82.22,38.17,83.0479752,11.16,21.81,85.22,5.75,83.65
24,83.41,33.98,82.81125325,11.75,22.16,85.41,6.01,83.75
25,83.45,37.3,82.53259671,12.35,23.12,85.45,6.27,83.8
26,88.2,40.45,88.75586549,13.95,25.08,92.2,6.36,84.11
27,84.64,37.44,86.33083006,15.55,27.01,88.64,6.45,84.25
28,82.65,41.2,84.61476412,17.15,28.23,87.65,6.54,84.65
29,85.1,35.36,85.89371834,18.75,29.09,88.1,6.63,85.1
30,85.56,36.04,83.84592456,20.35,30.32,86.56,6.73,85.55


==> MNIST-SignGuard.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.33,4.1,3.17,5.89,5.01,,1.25,3.22
2,9.88,4.17,3.19,6.15,5.44,,1.69,3.25
3,12.17,4.44,3.21,6.42,5.87,,2.13,3.35
4,15.32,4.57,3.23,6.68,6.31,,2.57,3.45
5,21.99,4.73,3.27,6.95,7.18,,3.06,3.51
6,23.2,4.95,3.44,7.22,8.51,,3.14,3.65
7,34.34,5.02,3.61,7.48,9.85,,3.22,3.68
8,42.24,5.16,3.78,7.75,11.18,,3.29,4
9,46.97,5.35,3.95,8.01,12.52,,3.3,4.5
10,57.93,5.39,4.12,8.55,13.86,,3.38,5.67
11,59.42,5.49,4.3,8.96,14.7,,3.46,5.69
12,61.71,6.59,4.49,9.37,15.54,,3.53,5.77
13,69.66,6.99,4.67,9.78,16.38,,3.77,5.88
14,69.97,7.54,4.86,10.19,17.22,,4.01,6
15,70.9,9.98,5.05,10.6,18.07,,4.12,6.25
16,71.5,10,4.6,11.01,19.49,,4.19,6.35
17,75.19,17.12,4.16,11.42,20.92,,4.21,6.44
18,79.36,20.16,3.72,11.83,22.35,,4.25,6.58
19,80.57,23.89,3.28,12.24,23.78,,4.27,6.74
20,81.18,24.57,3.99,12.66,25.21,,4.3,6.87
21,81.18,27.23,4,12.81,26.43,,4.31,6.89
22,81.3,31.56,4.25,12.96,27.65,,4.34,6.25
23,82.03,34.54,4.26,13.11,28.87,,4.37,6.55
24,82.51,36.11,4.55,13.26,30.09,,4.39,7
25,83.39,38.58,4.58,13.41,31.32,,4.42,7.25
26,84.19,40.27,4.83,13.56,31.89,,4.44,7.28
27,84.6,44.86,5.08,13.71,32.46,,4.48,7.35
28,84.78,45.88,5.32,13.86,33.03,,4.5,7.55
29,84.9,49.49,5.59,13.01,33.6,,4.5,7.89
30,85.49,54.83,5.85,14.17,34.18,,4.57,8


==> MNIST-TRMEAN.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.04,4.05,5.52,3.23,2.76,2.85,1.75,5.03
2,5.56,4.75,5.42,3.66,3.5,3.17,1.89,5.25
3,5.76,4.77,5.33,4.01,4.25,3.49,2.1,5.85
4,6.34,5.21,5.24,4.4,5,3.81,2.36,6.58
5,7.23,5.69,5.06,4.79,6.5,4.45,2.53,7.78
6,7.25,5.88,5.15,5.19,6.71,4.63,2.55,7.82
7,7.56,6.73,5.25,5.58,6.93,4.81,2.57,7.92
8,8.32,6.81,5.34,5.97,7.15,4.99,2.59,7.98
9,8.45,7.76,5.44,6.36,7.37,5.17,2.61,8.25
10,8.76,7.85,5.54,7.15,7.59,5.36,2.64,8.64
11,8.77,7.86,5.45,7.53,7.84,5.74,3.05,8.65
12,8.83,8.45,5.37,7.91,8.1,6.12,3.47,9.22
13,9.94,9.27,5.28,8.29,8.36,6.5,3.88,9.25
14,10.27,9.99,5.2,8.67,8.62,6.88,4.3,10.2
15,10.32,11.07,5.12,9.06,8.88,7.26,4.72,12
16,11.15,11.82,5.2,9.44,9.83,8.6,5.15,12.56
17,11.22,12.83,5.29,9.82,10.78,9.95,5.59,12.89
18,12.73,13.44,5.37,10.2,11.73,11.3,6.03,13.25
19,13.46,14.38,5.46,10.58,12.68,12.65,6.47,13.75
20,15.19,14.38,5.55,10.97,13.64,21.27,6.91,14
21,20.87,21.37,16.48,11.26,14.58,21.29,7.14,19.22
22,30.21,25.18,27.42,11.55,15.52,23,7.38,28.55
23,43.89,25.94,38.35,11.84,16.46,23.1,7.61,40.22
24,45.43,30.79,44.29,12.13,17.4,23.2,7.85,50.22
25,55.89,31.28,60.23,12.42,18.34,25.5,8.09,63.05
26,63.93,36.13,63.64,12.71,21.42,27.54,8.78,63.63
27,69.91,38.52,66.21,13,24.51,29.58,9.47,65.22
28,72.44,39.63,69.21,13.29,27.6,32.62,10.16,70.2
29,74.56,40.15,72.2,13.58,30.69,33.66,10.85,71.5
30,78.45,45.2,75.2,13.88,33.78,35.7,11.55,73.3


==> MNIST-noniid-CC.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,95.48,83.29,7.33,4.32,13.56,25.57,,4.62,4.66
0.3,95.01,83.1,25.9,2.95,23.66,29.22,,5.22,4.25
0.5,94.55,84.69,5.72,4.15,22.09,35.45,,5.25,3.84
0.7,94.87,79.42,4.01,4.98,27.33,37.89,,6.15,4.21
0.9,95.22,85.42,32.19,5.8,24.99,40.22,,6.25,4.59


==> MNIST-noniid-FLAME.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,94.78,80.41,6.17,5.15,17.44,13.55,,10.82,5.65
0.3,95.42,78.72,4.68,6.16,10.87,12.53,,8.52,5.62
0.5,96.1,75.25,4.77,4.33,10.85,12.11,,7.52,4.25
0.7,93.67,76.31,5.19,4.24,9.51,9.35,,3.14,4.34
0.9,94.51,75.14,3.71,4.15,9.22,8.22,,3.12,3.22


==> MNIST-noniid-FLTrust.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,95.28,7.57,5.65,2.65,9.23,11.23,,5.9,7.97
0.3,94.54,6.96,11.61,6.49,5.02,7.02,,6.25,7.58
0.5,96.32,7.55,8.25,6.55,5.22,7.22,,6.53,6.52
0.7,96.1,8.73,8.96,4.47,8.31,10.31,,7.2,3.66
0.9,94.56,5.38,1.56,5.22,5.78,7.78,,7.22,3.52


==> MNIST-noniid-FoolsGold.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,94.85,36.11,35.91,4.36,4.48,3.56,,3.86,4.04
0.3,94.54,34.65,33.16,4.25,3.57,3.59,,4.21,4.22
0.5,96.1,27.51,34.1,3.23,4.56,3.92,,4.85,4.33
0.7,96.13,26.83,33.94,4.64,5.78,4.21,,5.84,4.66
0.9,95.53,23.49,33.63,3.5,6.23,4.5,,5.92,5.22


==> MNIST-noniid-FreqFred.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,95.29,85.49,5.71,4.57,18.2,8.55,,11.82,6
0.3,94.33,76.28,5.93,4.06,8.58,7.5,,10.22,5.77
0.5,94.51,77.99,5.95,4.58,9.85,7.2,,9.55,5.22
0.7,94.12,77.83,4.23,4.72,10.13,7.11,,3.94,4.15
0.9,94.17,72.73,6.38,5.22,11.22,7,,3.55,3.55


==> MNIST-noniid-Krum.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,94.56,12.5,9.34,5.58,10.32,9.08,11.91,7.68,4.69
0.3,94.09,11.35,7.77,3.54,8.29,9.22,12.35,7.22,5.2
0.5,93.63,11.32,6.35,3.84,8.98,9.56,12.32,6.25,2.68
0.7,93.95,10.35,5.32,3.71,8.51,10.22,11.35,6.35,5.94
0.9,94.3,10.22,5.2,3.06,8.06,10.01,11.22,6.21,3.22


==> MNIST-noniid-MEDIAN.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,94.55,12.21,13.73,5.31,10.36,11.43,8.28,8.25,8.28
0.3,95.21,13.21,12.33,3.15,11.67,12.25,8.45,8.27,10.25
0.5,94.65,13.25,11.31,4.1,10.76,12.29,9.25,5.25,11.63
0.7,95.23,13.74,13.83,3.8,11.08,12.85,9.68,6.55,12.25
0.9,93.22,13.85,10.71,2.55,8.89,12.99,10.22,7.29,12.99


==> MNIST-noniid-Mean.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,94.88,85.08,30.1,88.65,10.47,17.7,90.36,4.03,76.6
0.3,94.31,77.27,35.17,88.09,15.06,48.71,80.89,5.22,76.7
0.5,94.34,78.22,36.22,88.22,16.25,50.56,79.25,6.15,77.85
0.7,94.94,75.27,38.14,88.76,17.89,57.3,79.65,8.79,79.34
0.9,95.21,80.79,39.95,87.58,18.96,58.22,79.82,8.89,79.85


==> MNIST-noniid-SignGuard.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,95,77.8,21.3,3.36,12.84,25.21,,4.3,3.69
0.3,94.26,84.14,2.12,5.75,20.28,27.58,,4.5,2.32
0.5,96.04,83.02,4.62,4.04,24.09,30.22,,5.68,5.59
0.7,95.82,77.96,40.99,4.31,22.87,35.15,,5.78,5.96
0.9,94.28,78.75,28.96,2.5,21.23,37.89,,6.15,4.46


==> MNIST-noniid-TRMEAN.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,95.28,15.4,14.98,4.59,14.28,14.22,21.27,8.97,14.47
0.3,94.81,14.24,16.05,3.05,10.44,14.26,19.23,7.22,14.51
0.5,94.35,15.22,16.25,4.29,9.8,14.25,18.15,7.14,14.5
0.7,94.67,13.27,15.9,5.66,10.69,13.15,16.53,7.12,13.4
0.9,95.02,14.48,16.19,5.77,9.7,12.55,16.1,5,12.8


==> Omega-ExecutionTime.csv <==
Omega,Time
0,0
4,1680.02
20,1684.82
40,1689.51
60,1720.230575
80,1739.16
100,1747.020062
120,1810.363675
140,1820.5698
180,1833.480451
200,1845.693
220,1870.000609
240,1885.2658
260,1902.433302


==> Purchase-CC.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,4.36,51.51,3.5,4.16,4.2,,2.9,3.81
2,4.37,49.13,3.57,5.06,4.3,,2.95,3.83
3,6.33,49.1,3.64,5.97,5.2,,3.05,3.85
4,10.96,50.55,3.72,6.88,9.2,,3.5,3.87
5,14.03,49.57,3.79,8.7,13.09,,3.65,3.89
6,21.13,50.61,3.82,10.31,15.9,,3.66,3.9
7,27.63,48.91,3.87,11.93,18.71,,3.72,3.91
8,36.78,51.58,4.07,13.55,21.53,,3.79,3.91
9,46.58,49.62,4.1,15.17,24.36,,3.8,3.92
10,52.47,49.05,4.14,16.79,27.16,,3.86,3.93
11,57.05,50.68,4.27,18.91,29.98,,3.9,3.93
12,57.13,50.81,4.3,21.06,32.8,,3.93,3.93
13,60.47,48.5,4.38,23.17,35.61,,3.96,3.93
14,63.07,48.58,4.39,25.3,38.43,,3.98,3.93
15,64.13,50.49,4.46,27.43,41.29,,4.01,3.93
16,64.16,50.56,4.47,28.7,43.08,,4.06,3.97
17,65.04,48.77,4.48,29.98,45.89,,4.15,4
18,65.05,52.56,4.55,31.26,46.71,,4.16,4.65
19,67.69,53.42,4.58,32.54,47.53,,4.2,4.67
20,68.86,50.48,4.63,33.82,48.03,,4.26,4.71
21,68.86,51.37,4.67,35.06,49.29,,4.29,4.73
22,68.86,51.55,4.68,36.79,51.77,,4.36,4.75
23,69.32,50.36,4.68,38.27,52.26,,4.5,4.77
24,69.5,50.9,4.73,39.76,54.75,,4.5,4.8
25,69.78,52.26,4.78,41.25,55.31,,4.71,4.85
26,70.04,51.08,4.88,41.93,55.57,,4.92,4.87
27,70.26,52.11,4.9,42.62,56.44,,5,4.89
28,70.38,52.51,4.97,43.31,57.58,,5.13,4.95
29,70.4,52.89,5.08,44,57.72,,5.24,4.97
30,70.81,52.97,5.26,44.69,58.36,,5.34,4.99


==> Purchase-FLAME.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,48.79,48.02,4.06,4.32,40.24,,2.56,2.71
2,48.83,49.52,4.21,5.89,42.12,,3.25,2.75
3,50.4,48.37,4.36,7.47,45.25,,4.12,2.95
4,48.92,51.98,4.51,9.04,47.22,,4.88,3.02
5,50.73,47.4,4.81,12.2,50.19,,5.12,3.11
6,48.7,48.78,4.77,14.5,47.11,,6,3.12
7,52.2,51.61,4.73,16.81,47.22,,6.89,3.13
8,49.73,50.58,4.7,19.11,48.11,,7.77,3.15
9,49.33,51.25,4.66,21.42,48.22,,8.66,3.17
10,53.12,48.33,4.63,23.73,52.95,,9.55,3.23
11,53.13,48.63,4.44,26.18,52.8,,11.21,3.3
12,53.15,50.04,4.25,28.63,52.3,,12.87,3.43
13,53.46,46.83,4.07,31.08,52.9,,14.53,3.53
14,53.47,46.54,3.88,33.53,52.2,,16.19,3.64
15,53.69,48.21,3.7,35.98,52.6,,17.85,3.72
16,53.7,49.62,3.6,37.93,52.7,,19.66,3.73
17,53.81,48.43,3.51,39.88,52.6,,21.47,3.733
18,55.06,50.03,3.41,41.84,52.8,,23.28,3.74
19,52.51,50.62,3.32,43.79,52.1,,25.09,3.75
20,52.9,49.43,3.23,45.75,52.2,,26.9,3.82
21,54.32,50.77,3.5,47.21,52.3,,26.57,4.62
22,52.28,48.17,3.78,48.68,52.14,,26.25,4.75
23,52.95,49.04,4.06,50.14,52.14,,25.92,5.25
24,55.02,51.45,4.34,51.61,53.15,,25.6,5.85
25,54.83,50.26,4.62,53.08,53.3,,25.28,6.09
26,54.98,50.1,4.67,53.66,54.2,,25.98,6.1
27,54.41,48.52,4.72,54.24,54.35,,26.23,6.25
28,55.24,50.1,4.77,54.83,54.66,,27.2,6.35
29,56.1,50.68,4.82,55.41,55.12,,28.69,6.45
30,57.55,50.53,4.88,56,56.2,,29.5,6.77


==> Purchase-FLTrust.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,
1,6.53,3.83,4.5,2.53,3.25,,1.25,3.29
2,6.64,2.88,4.09,3.03,3.71,,1.72,3.52
3,6.76,1.54,4.89,3.53,4.17,,2.2,4.72
4,6.76,3.74,4.35,4.03,4.63,,2.68,5.21
5,6.83,2.74,4.71,4.53,3.55,,2.61,5.42
6,6.87,4.21,3.52,3.76,4.03,,3.1,5.4
7,6.878,2.52,4.26,4.5,4.52,,3.59,5.25
8,6.9,3.63,3.24,5.24,5,,4.08,5
9,6.97,4.27,3.51,5.98,5.49,,4.6,4.5
10,6.99,3.64,3.77,4.72,5.98,,5.13,4.34
11,7.04,2.3,4.17,5.25,6.23,,5.65,4.28
12,7.11,3.96,4.77,5.5,6.48,,6.18,4.22
13,7.16,4.3,4.34,5.82,6.74,,6.71,3.94
14,7.22,3.72,3.11,6.11,6.99,,6.61,3.82
15,8.56,3.93,4.07,6.22,6.25,,5.52,3.75
16,8.56,2.85,4.49,6.33,7.51,,6.43,3.58
17,8.59,2.31,3.05,6.55,6.77,,5.34,3.45
18,8.71,3.08,4.59,6.76,8.03,,6.25,3.32
19,8.77,4.15,4.18,7.21,7.29,,5.62,3.25
20,8.83,2.16,4.04,7.12,8.55,,6.99,3.18
21,8.89,3.07,3.23,7.34,7.94,,6.36,3.2
22,8.91,3.42,5.21,7.56,8.33,,6.73,3.55
23,8.96,4.08,5.97,7.78,8.72,,7.11,3.82
24,8.964,3.12,4.28,8,9.11,,7.51,4.5
25,9.038,3.6,4.99,8.22,9.5,,7.91,5
26,9.112,3.01,5.69,8.4,9.45,,8.31,4
27,9.186,3.22,5.1,8.59,9.4,,8.71,3.99
28,9.26,4.12,5.37,8.77,9.35,,9.11,3.22
29,9.36,3.09,5.39,8.96,9.3,,9.3,2.85
30,9.76,4.25,5.12,9.15,9.25,,9.25,2.22


==> Purchase-FoolsGold.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,
1,71.84,73.6,73.13,3.77,2.97,,2.75,73.33
2,69.39,60.25,65.12,3.78,2.98,,2.82,70.5
3,66.94,55.36,60.24,3.79,2.98,,2.96,50.22
4,64.49,52.2,62.14,3.8,2.99,,2.98,30.2
5,62.05,50.2,50.22,3.81,2.99,,2.99,2.65
6,59.6,35.12,40.14,3.82,3,,3,2.67
7,57.15,25.65,25.17,3.85,3.12,,3.05,3.02
8,54.71,20.12,12.25,3.9,3.25,,3.07,4
9,52.26,16.23,4.22,3.92,3.3,,3.09,4.5
10,47.37,15.03,4.25,3.98,3.32,,3.11,4.19
11,48.23,15.03,4.22,3.99,3.35,,3.16,4.2
12,49.09,15.05,4.21,4,3.35,,3.25,4.21
13,49.96,15.1,4.15,4.1,3.36,,3.33,4.21
14,50.82,15.12,4.12,4.12,3.42,,3.45,4.22
15,51.69,15.16,4.1,4.13,3.5,,3.52,4.22
16,52.55,15.2,3.88,4.2,3.51,,3.68,3.8
17,53.41,15.35,3.78,4.25,3.52,,3.67,3.5
18,54.28,15.42,3.62,4.32,3.96,,3.68,3.3
19,55.34,15.6,3.62,4.41,3.96,,3.69,3.2
20,56.01,15.63,3.6,4.41,4.47,,3.69,2.99
21,56.56,20.52,3.6,4.51,5.15,,4.25,3
22,57.12,25.57,3.61,4.52,5.19,,4.55,3.5
23,57.67,27.82,3.62,4.61,5.22,,4.98,3.7
24,58.23,29.98,3.63,4.62,5.25,,5.22,3.9
25,58.79,30.24,3.63,4.69,5.25,,5.88,4.1
26,59.34,35.25,3.64,4.7,5.28,,5.98,4.2
27,59.9,37.58,3.65,4.72,5.3,,6.22,4.3
28,60.34,40.85,3.68,4.75,5.35,,6.28,4.4
29,61.2,45.23,3.69,4.77,5.42,,7.21,4.42
30,61.57,49.3,3.69,7.76,5.47,,8.25,4.5


==> Purchase-FreqFred.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.59,2.7,2.9,3.68,5.2,,2.54,2
2,8.55,2.87,2.91,5.32,6.7,,2.61,2.1
3,12.64,2.97,2.95,6.96,8.1,,2.78,2.3
4,20.2,3.04,2.95,8.61,18.7,,2.69,2.1
5,24.33,3.1,2.96,11.9,24,,3.1,2.13
6,30.5,3.24,3,11.95,26.8,,3.2,2.15
7,40.56,3.38,3.01,13.84,38.5,,4.18,2.2
8,45.52,3.38,3.01,15.78,40.5,,4.2,2.3
9,50.32,3.39,3.04,17.73,48.32,,4.39,2.56
10,54.35,3.4,3.06,19.76,52.11,,5.14,2.81
11,60.2,3.42,3.06,21.62,52.35,,5.24,2.82
12,62.06,3.43,3.06,24.194,53.7,,6.12,2.83
13,62.3,3.45,3.06,26.76,53.99,,6.2,2.84
14,62.5,3.47,3.06,29.34,54.11,,6.5,2.845
15,64.1,3.49,3.09,34.49,54.23,,7.39,2.85
16,64.52,3.51,3.11,36.26,55.15,,9.36,2.87
17,64.92,3.52,3.11,38.04,56.1,,11.33,2.89
18,65.8,3.53,3.12,39.82,57.03,,13.3,2.9
19,67.1,3.54,3.12,41.6,57.97,,15.27,2.95
20,68.31,3.55,3.47,43.38,58.91,,17.24,2.99
21,68.42,4.12,3.74,44.91,58.92,,16.69,3.05
22,68.53,4.24,3.75,46.44,58.95,,16.15,3.25
23,68.71,4.27,3.78,47.97,58.99,,15.6,3.35
24,68.72,4.39,3.93,49.5,59.1,,15.064,3.48
25,68.82,4.49,4.08,51.04,59.2,,14.52,3.52
26,68.95,4.53,4.2,52,59.21,,16.93,3.67
27,69,4.53,4.22,52.96,59.22,,19.35,3.68
28,69.02,4.57,4.24,53.92,59.84,,21.76,3.69
29,69.7,4.61,4.24,54.88,60.46,,24.18,3.7
30,69.98,4.8,4.24,55.85,61.08,,26.6,3.7


==> Purchase-Krum.csv <==
Attckers,XFED_unit_vec,XFED_sign,VIRAT_min_max,FANG,LIE,minsum,mpaf,PoisonedFL
0,0,0,0,0,0,0,0,0
1,4.91,4.29,2.56,3.58,4.24,5.23,4.46,3.68
2,4.29,4.44,3.31,3.82,4.23,6.13,4.48,3.69
3,5.08,3.92,3.32,3.84,4.22,7.03,4.5,3.7
4,3.72,3.6,3.34,4.06,4.24,7.93,4.52,3.75
5,5.47,3.21,3.36,5.27,4.23,9.74,4.54,3.78
6,4.69,3.77,4.12,6.45,4.24,10.23,4.51,3.79
7,4.78,4.57,4.99,7.19,4.23,10.73,4.47,3.8
8,7.28,5.14,5.67,8.34,4.67,11.23,4.42,3.81
9,12.55,3.86,6.4,10.03,4.54,11.73,4.38,3.82
10,14.3,3.75,7.24,11.91,4.67,12.23,4.34,3.83
11,13.91,4.35,9.99,12.71,4.67,12.69,4.27,3.85
12,14.89,3.92,9.89,12.72,5.1,13.15,4.2,3.9
13,15.17,2.94,10.17,12.75,5.25,13.62,4.13,3.92
14,17.02,4.07,9.02,13.07,5.5,14.08,4.06,4
15,17.7,4.43,9.7,13.76,5.77,14.55,4,4.15
16,17.04,4.35,9.04,15.43,5.89,15.01,3.9,4.22
17,16.99,4.6,8.99,16.69,6.9,15.47,3.81,4.25
18,17.68,3.68,9.68,17.25,8.3,15.93,3.72,4.45
19,17.12,3.36,9.12,17.26,10.7,16.36,3.63,4.55
20,17.48,4.04,9.48,17.55,13.56,16.85,3.54,4.67
21,16.85,2.63,8.85,17.21,13.96,17.58,3.88,10.22
22,17.64,4.44,9.64,19.9,13.42,18.31,4.23,10.55
23,19.64,4.79,11.64,21.24,13.87,19.04,4.57,15.25
24,20.9,10.28,15.9,23.78,13.32,19.77,4.92,17.52
25,28.05,14.88,23.05,25.32,13.29,20.5,5.27,25.55
26,35.5,20.1,30.5,25.31,13.29,21.54,6,30.22
27,39.6,29.64,34.6,26.75,13.21,22.58,6.73,35.22
28,49.57,37.65,44.57,28.18,13.13,23.62,7.46,40.55
29,54.62,45.43,49.62,28.62,13.05,24.66,8.19,50.66
30,66.439,55.9,61.439,29.23,13.01,25.7,8.92,60.23


==> Purchase-MEDIAN.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.25,8.13,3.48,3.45,2.54,2.58,3.28,6.13
2,5.05,8.31,3.42,4.422,3.57,2.99,3.77,6.31
3,6.56,8.64,3.36,5.394,5.29,3.2,4.25,6.64
4,6.92,10.56,3.3,6.366,7.28,3.57,5,8.56
5,7.28,12.03,3.19,8.31,9.7,3.87,5.9,10.03
6,9.64,12.78,3.42,10.04,10.6,4.1,6.3,10.78
7,11.08,14.45,3.66,11.78,11.8,4.8,6.1,12.45
8,11.25,17.57,3.9,13.51,13.5,5.2,7.01,15.57
9,12.96,17.35,4.14,15.25,15.1,5.5,7.5,15.35
10,13.93,19.28,4.38,16.99,16.88,6,7.85,17.28
11,16.82,21.66,4.93,18.81,18.04,6.33,8.61,19.66
12,17.81,21.15,5.48,20.64,21.5,6.57,9.02,19.15
13,20.47,23.62,6.03,22.47,23.24,6.45,10.42,21.62
14,21.83,25.52,6.58,24.3,25.42,6.61,11.31,23.52
15,23.69,26.43,7.13,26.13,27.48,6.73,12.72,24.43
16,26.53,27.72,9.06,27.52,28.74,6.44,12.37,25.72
17,27.23,31.29,10.99,28.92,30.59,6.74,13.03,29.29
18,29.39,33.16,12.93,30.31,32.44,7.04,13.68,31.16
19,31.72,35.95,14.86,31.71,34.29,7.33,14.34,33.95
20,36.31,37.14,16.8,33.11,35.46,7.09,14.85,35.7
21,36.31,37.95,18.39,35.24,37.82,10.21,20.23,35.95
22,37.8,40.5,19.98,37.38,39.66,13.19,22.58,38.5
23,39.65,41.97,21.57,39.51,41.5,15.74,26.95,39.97
24,41.63,43.5,23.16,41.65,43.33,17.21,28.81,41.5
25,42.81,44.98,24.76,43.79,44.48,18.86,29.91,42.98
26,45.76,47.72,26.86,45.23,46.87,24.63,30.03,45.72
27,46.46,47.99,28.96,46.68,47.69,25.21,31.41,45.99
28,47.48,48.84,31.06,48.12,48.52,35.8,32.8,46.84
29,49.31,50.7,33.16,49.57,50.2,36.38,33.18,48.7
30,51.37,51.2,35.27,51.02,50.15,37.71,34.98,49.2


==> Purchase-Mean.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.76,4.72,10.2,4.74,2.56,20.45,1.02,7.76
2,9.87,7.32,11.3,5.52,5.99,21.65,1.02,11.87
3,12.5,9.89,12,6.06,8.22,35.99,1.05,14.5
4,17.98,13.93,22.3,6.93,9.12,40.11,1.06,19.98
5,25.06,20.03,20.5,8.13,10.17,41.24,1.08,27.06
6,33.09,24.59,24.74,9.68,10.25,48.34,1.05,35.09
7,45.66,33.38,27.9,10.1,11.98,53.56,1.89,47.66
8,49.35,39.95,31.06,10.94,14.56,59.8,2.63,51.35
9,53.5,46.38,34.22,12.45,16.46,65.45,3.54,55.5
10,56.98,49.96,40.9,13.22,18.93,73.23,4.65,58.98
11,58.87,50.08,41.948,13.73,20.23,74.04,5.08,60.87
12,61.98,51.73,45.3,14.93,22.08,74.09,5.82,63.98
13,63.36,53.72,48.652,16.08,23.94,74.2,6.57,65.36
14,62.45,53.17,52.004,17.52,24.79,74.21,7.31,64.45
15,64.91,52.39,60,19.68,25.02,74.21,8.47,66.91
16,65.12,53.02,61.33,19.95,28.24,74.28,8.95,67.12
17,65.73,54.48,62.66,21.25,29.94,74.31,8.72,67.73
18,66.62,53.8,63,21.75,31.64,74.35,8.48,68.62
19,67.49,54.12,64.88,21.86,33.35,74.37,8.14,69.49
20,67.53,55.2,65,22.01,35.39,74.39,7.65,72.18
21,67.77,57.53,66.11,24.67,38.83,74.39,8.22,69.77
22,68.92,55.25,67.22,26.99,40.54,74.5,9.45,70.92
23,69.54,56.17,68,27.88,41.25,74.56,10.34,71.54
24,69.05,57.04,68.001,28.2,42.95,74.74,12.56,71.05
25,69.16,56.56,68.22,28.39,43.3,74.74,14.43,71.16
26,69.83,57.64,69.11,29.56,46.2,74.75,15.67,71.83
27,70.41,58.22,69.22,30.24,47.96,75.02,14.43,72.41
28,70.52,57.53,69.33,32.5,49.72,75.04,15.99,72.52
29,69.92,58.65,69.44,34.7,51.48,75.29,16.84,71.92
30,71.73,59.01,70,34.74,51.06,75.69,19.11,73.73


==> Purchase-SignGuard.csv <==
Attackers,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0,0,0,0,0,0,0,0,0
1,6.22,48.45,2.8,3.63,5.22,,1.51,31.81
2,8.83,50.01,2.88,4.6,6.9,,1.59,25.27
3,13.45,48.96,2.97,5.57,8.7,,2.12,15.36
4,18.76,52.31,3.05,6.55,9.2,,2.7,5.32
5,26.11,47.91,3.14,8.5,11.57,,2.86,3.81
6,36.68,49.4,3.23,10.69,14.27,,2.94,3.75
7,42.59,51.96,3.4,12.88,16.98,,2.95,3.72
8,48.83,50.96,3.43,15.07,19.69,,2.99,3.7
9,53.26,51.73,3.46,17.26,22.4,,3.01,3.68
10,56.84,48.66,3.46,19.46,25.11,,3.02,3.66
11,59.61,49.25,3.48,20.77,27.42,,3.1,3.65
12,62.57,50.77,3.5,22.08,29.74,,3.2,3.64
13,64.1,47.52,3.502,23.39,32.05,,3.24,3.63
14,64.2,47.18,3.52,24.7,34.37,,3.29,3.62
15,64.99,48.74,3.54,26.01,36.69,,3.4,3.6
16,66.23,50.58,3.57,27.76,39.48,,3.5,3.52
17,67.3,48.98,3.58,29.52,42.28,,3.5,3.45
18,67.48,50.76,3.62,31.28,45.08,,3.52,3.4
19,67.7,51.11,3.67,33.04,47.88,,3.75,3.35
20,67.98,50.23,4.08,34.8,50.68,,3.89,3.34
21,67.99,51.44,4.74,36.15,50.71,,4,3.33
22,68.41,49.03,4.77,37.5,50.99,,4,3.3
23,68.84,49.86,4.82,38.86,51.22,,4,3.27
24,69.45,52.65,4.88,40.21,51.9,,4.13,3.25
25,69.75,51.02,4.91,41.57,52.11,,4.15,3.2
26,69.94,50.33,4.92,42.43,53.25,,4.18,3.1
27,70.08,49.03,4.96,43.29,54.81,,4.35,3
28,70.3,50.65,5,44.16,55.12,,4.36,2.99
29,70.42,51.15,6.04,45.02,56.36,,4.46,2.98
30,70.69,50.61,6.08,45.89,57.38,,4.89,2.97


==> Purchase-TRMEAN.csv <==
Attckers,XFED_unit_vec,XFED_sign,VIRAT_min_max,FANG,LIE,minsum,mpaf,PoisonedFL
0,0,0,0,0,0,0,0,0
1,5.64,5.87,3.2,3.1,3.1,3.52,3.74,5.23
2,7.8,6.76,5.7,3.25,3.5,4.39,3.96,6.72
3,9.53,6.78,7.1,3.75,4.2,5.27,4.19,6.75
4,9.56,7.53,7.2,4,4.53,6.15,4.42,7.82
5,10.77,9.41,8.96,4.1,4.7,7.91,4.5,9.72
6,11.29,10.87,9.5,4.1,4.9,9.39,4.73,10.62
7,13.22,12.14,10.3,5.5,5.1,10.87,4.77,11.89
8,14.25,14.2,12.41,6.1,5.26,12.35,4.8,13.95
9,16.46,15.43,14.85,6.31,5.26,13.83,4.84,15.18
10,18.35,18.67,15.67,6.36,5.5,15.31,5.8,18.6
11,19.84,19.41,18.6,7.1,5.6,16.94,5.89,19.16
12,22.36,23.37,20.07,8.5,6.1,18.58,7.09,23.12
13,23.04,24.37,22.52,10.3,6.25,20.22,8.28,24.12
14,25.93,26.25,24.72,12.4,6.26,21.86,9.48,26
15,28.53,28.78,25.71,13.9,6.26,23.5,10.68,28.53
16,29.84,32.36,27.59,14.2,6.99,25.43,13.39,32.36
17,35.05,32.61,29.41,16.05,7.59,27.36,16.1,32.11
18,35.57,36.27,31.24,17.95,9.45,29.3,18.81,36.02
19,37.69,36.87,33.06,19.96,10.1,31.23,21.52,36.62
20,45.43,42.71,36.1,21.13,14.77,33.17,24.24,43
21,45.43,42.71,40.7,22.66,15.22,35.08,27.8,44.25
22,49.59,46.52,42.55,24.21,15.33,36.99,29.5,45.56
23,57.02,50.46,44.24,25.75,15.35,38.91,35.6,48.25
24,60.93,55.58,48.65,27.3,15.36,40.82,36.8,52.25
25,63.34,56.36,50.01,28.84,15.45,42.74,60.2,60.23
26,66.37,57.88,50.04,30.39,15.47,44.11,61.1,61.23
27,66.7,58.88,52.1,31.94,15.5,45.48,62.2,62.36
28,67.61,58.9,54.19,33.48,15.56,46.85,63.5,63
29,68.25,59.92,55.28,35.03,16.98,48.22,64,64.56
30,69.64,62.02,55.52,36.57,17.99,49.59,65,65


==> Purchase-crossdevice-CC.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,5.05,5.95
5,18.34,7.2
10,54.18,9.23
15,63.6,28.59
20,70.79,13.68
25,70.82,30.25
30,70.96,52.2


==> Purchase-crossdevice-FLAME.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,6.37,4.11
5,24.01,4.69
10,57.09,5.41
15,65.29,4.35
20,70.96,4.2
25,72.22,7.5
30,73.21,10.22


==> Purchase-crossdevice-FLTrust.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,4.28,3.99
5,3.03,3.06
10,3.35,3.78
15,4.57,1.53
20,2.86,3.03
25,2.89,3.04
30,3.03,3.05


==> Purchase-crossdevice-FoolsGold.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,25.69,15.36
5,24.56,13.56
10,15.66,12.55
15,9.25,4.25
20,10.56,5.22
25,35.56,10.25
30,50.23,12.36


==> Purchase-crossdevice-FreqFred.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,9.95,4.32
5,56.17,4.22
10,67.49,4.33
15,68.8,5.52
20,71.22,7.35
25,71.25,7.77
30,72.89,7.89


==> Purchase-crossdevice-Krum.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,5.17,4.7
5,14.31,5.11
10,15.22,3.76
15,20.82,4.24
20,40.22,9.09
25,45.96,30.25
30,55.32,53.82


==> Purchase-crossdevice-MEAN.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,5.32,5.24
5,23.14,18.16
10,54.48,50.02
15,65.25,53.16
20,70.72,62.23
25,71.22,63.25
30,72.22,65.23


==> Purchase-crossdevice-Median.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,8.75,8.2
5,13.02,12.8
10,19.87,21.78
15,30.62,31.77
20,44.7,41.96
25,50.63,45.22
30,58.74,56.11


==> Purchase-crossdevice-SignGuard.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,6.74,5.14
5,22.47,10.02
10,56.79,19.84
15,64.18,13.81
20,72.82,9.21
25,73.01,35.22
30,73.22,56.22


==> Purchase-crossdevice-TRMEAN.csv <==
Attckers,XFED_unit_vec,XFED_sign
0,0,0
1,5.83,5.91
5,12.07,11.32
10,19.61,21.91
15,31.17,35.63
20,60.97,60.02
25,65.22,61.13
30,67.51,62.25


==> Purchase-noniid-CC.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,74.22,44.22,49.4,3.13,34.24,47.79,,3.49,2.67
0.3,74.33,58.71,34.1,5.71,57.37,57.39,,6.65,6.56
0.5,73.19,51.53,33.28,6.14,50.52,50.86,,7.74,6.82
0.7,62.68,46,32.41,6.06,30.35,30.35,,0.08,0.27
0.9,66.85,48.85,38.21,5.88,44.52,44.52,,5.85,5.63


==> Purchase-noniid-FLAME.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,73.81,67.74,3.11,2.92,44.72,56.09,,16.85,53.17
0.3,72.16,68.41,4.16,3.71,66.18,69.83,,19.65,70.54
0.5,70.21,52.77,8.62,4.59,47.54,47.88,,26.40,59.42
0.7,64.01,49.28,16.01,4.79,41.34,41.68,,25.97,42.5
0.9,50.5,30.08,28.92,1.24,28.17,28.17,,25.28,29.05


==> Purchase-noniid-FLTrust.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,74.33,4.09,3.88,5.08,3.79,3.81,,5.17,5.34
0.3,75.12,4.38,3.6,6.72,3.85,5.84,,4.87,4.48
0.5,75.31,2.3,3.81,5.87,4.23,5.98,,3.27,6.3
0.7,76.25,3.61,3.24,3.59,5.49,6.00,,5.01,7.15
0.9,73.69,0.95,1.01,9.93,1.24,4.78,,5.34,5.97


==> Purchase-noniid-FoolsGold.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,73.96,22.84,6.05,3.09,2.49,3.27,,4.26,3.41
0.3,72.74,24.28,6.71,4.14,4.28,4.47,,3.23,4.81
0.5,71.09,27.7,14.22,5.79,4.88,5.11,,4.07,4.75
0.7,71.18,30.04,14.88,8.19,7.91,9.12,,8.02,9.38
0.9,69.5,30.14,9.57,7.29,7.58,8.12,,7.24,8.57


==> Purchase-noniid-FreqFred.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,73.2,67.48,3.28,3.12,42.97,56.14,,3.02,2.6
0.3,73.3,52.24,6.22,4.81,53.40,53.97,,3.74,49.56
0.5,70.89,44.12,15.14,5.16,38.21,38.56,,5.64,39.37
0.7,68.26,35.34,34.8,8.72,35.58,35.93,,8.05,35.74
0.9,57.45,28.81,22.42,4.2,24.77,25.12,,2.98,26.64


==> Purchase-noniid-Krum.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,74.21,64.21,33.3,3.86,29.54,42.12,22.14,7.44,64.21
0.3,72.58,59.7,35,4.48,50.08,58.30,33.46,17.65,60.12
0.5,72.62,23.21,24.31,6.98,23.54,24.29,31.09,22.92,25.44
0.7,69.79,14.27,16.68,7.36,17.11,17.46,32.31,17.31,17.55
0.9,66.16,21.79,15.47,3.98,17.48,17.83,38.23,17.90,20.03


==> Purchase-noniid-MEDIAN.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,72.11,35.31,38.3,16.86,35.2,35.5,7.06,10.73,35.32
0.3,62.28,33.12,31.17,15.18,33.79,36.19,8.55,19.87,32.22
0.5,63.55,36.22,10.68,11.34,24.08,25.77,10.56,35.17,37.85
0.7,65.22,29.22,3.6,8.15,15.13,16,12.22,28.64,28.22
0.9,65.36,17.8,5.4,5.22,4.45,4.69,15.36,11.41,18.25


==> Purchase-noniid-Mean.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,75.06,65.06,21.49,74.26,23.41,35.31,73.23,8.16,65.66
0.3,73.34,53.89,57.92,72.53,40.59,54.93,70.25,13.01,50.23
0.5,72.17,60.57,48.65,71.43,46.38,58.66,69.23,23.59,59.65
0.7,71.75,60.22,19.07,71.32,61.18,69.42,68.5,34.93,58.22
0.9,69.12,65.22,7.42,68.7,66.44,66.79,65.23,41.05,57.66


==> Purchase-noniid-SignGuard.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,74.59,54.59,10.11,3.91,36.81,49.64,,4.9,3.58
0.3,74.09,56.26,33.42,6.3,50.56,55.76,,5.63,5.78
0.5,34.37,33.08,15.51,6.98,31.46,32.04,,6.04,7.25
0.7,72.94,49.3,60.01,9.51,60.26,56.26,,9.92,9.35
0.9,66.83,38.74,25.55,4.57,34.15,34.5,,5.22,4.38


==> Purchase-noniid-TRMEAN.csv <==
Attckers,NoAttack,XFED_unit_vec,XFED_sign,mpaf,minsum,VIRAT_min_max,FANG,LIE,PoisonedFL
0.1,74.11,44.11,40.66,24.65,33.54,39.96,22.24,15.11,27.66
0.3,67.23,40.92,40.74,23.29,40.83,40.81,45.89,27.48,29.95
0.5,57.65,14.63,13.9,20.86,18.75,21.19,55.41,17.43,32.82
0.7,35.51,23.45,22.44,5.92,20.55,22.42,33.28,17.42,22.33
0.9,23.11,12.45,2.53,2.66,11.64,13.46,20.88,10.48,10.8


==> Purchase_xfed_sign.csv <==
Collab Percentage,Trimmed Mean,Multi-Krum
0,44.61,6.99
25,36.21,10.75
50,33.93,18.34
75,34.88,28.27
100,71.01,31.97


==> lambda-impact.csv <==
,FedAvg,Median,TrimmedMean,Multi-Krum,CC,SignGuard,FLTrust,FreqFed,FoolsGold,FLAME
1.5,74.22,11.24,12.11,12.35,53.8,55.11,4.33,49.37,42.225,54
2,74.25,13.27,13.19,13.25,57.98,67.29,7.8,64.21,42.56,60.22
2.5,74.27,10.83,13.67,13.11,70.6,74.99,8.77,79.17,42.369,72.55
3,82.92,10.76,13.32,13.26,73.08,85.13,3,74.35,41.58,79.98
3.5,83.71,11.15,14.99,13.78,78.08,79.16,7.35,81.47,40.11,78.87
4,78.51,12.25,13.88,12.5,77.08,76.08,3.26,84.5,36.11,76.17
4.5,80.12,12.36,14.61,12.25,78.08,85.51,3.01,84.2,36.58,82.17
5.5,83,11.37,13.83,13.12,81.09,85.51,3.9,84.09,36.98,78.29
6,82.86,12.63,14.1,12.56,82.74,82.95,7.57,82.63,37,83.53
6.5,83.65,13.4,14.94,13.25,80.3,79.63,5.34,84.52,38.12,79
7,84.63,13.54,15.07,11.15,79.42,80.91,3.03,75.28,39.56,83.53
7.5,84.74,13.75,14.53,11.89,81.55,79.26,4.78,80.51,39.96,72.28
8,73.69,14.29,15.33,13.85,78.22,77.68,10.06,76.63,38.225,80.22
8.5,82.35,10.86,17.13,12.58,77.02,83.24,3.29,79.62,37.12,82
9,62.72,12.43,15.96,12.98,84.28,77.68,4.85,84.33,37.25,83.52
9.5,63.31,13.98,14.8,13.22,75.27,78,4.59,78.03,38.22,75.59
10,62.47,13.91,14.36,14.1,77.3,81.21,2.15,76.13,39.99,80.57


==> mu_15.csv <==
mu_values,xfed_sign_cc,xfed_unit_cc,xfed_sign_sign,xfed_unit_sign,xfed_sign_trmean,xfed_unit_trmean
1,14.26,22.17,10.31,21.18,13.37,17.46
1.5,14.7,22.33,10.95,26.53,18.67,19.02
2,12.85,34.02,10.9,32.33,24.28,21.29
2.5,15.63,23.68,21.13,39.32,27.17,23.05
3,13.85,35.52,22.81,42.89,29.77,24.29
3.5,15.68,35.79,29.84,28.33,30.82,23.97
4,10.08,50.01,14.92,68.24,29.4,26.02

==> mu_20.csv <==
mu_values,xfed_sign_cc,xfed_unit_cc,xfed_sign_sign,xfed_unit_sign,xfed_sign_trmean,xfed_unit_trmean
1,17.91,23.98,15.3,31.91,19.95,23.64
1.5,21.68,33.99,15.71,35.22,28.55,29.17
2,17.19,39.91,20.37,34.09,33.27,31.12
2.5,16.58,48.49,27.15,61.82,38.76,34.61
3,23.49,44.59,39.59,71.18,41.32,35.52
3.5,32.58,70.5,46.28,70.6,41.9,36.54
4,35.17,71.21,35.22,72.1,43.17,37
